Next-to-leading order spin-orbit and spin(a)-spin(b) Hamiltonians for n gravitating spinning compact objects

We derive the post-Newtonian next-to-leading order conservative spin-orbit and spin(a)-spin(b) gravitational interaction Hamiltonians for arbitrary many compact objects. The spin-orbit Hamiltonian completes the knowledge of Hamiltonians up to and including 2.5PN for the general relativistic three-body problem. The new Hamiltonians include highly nontrivial three-body interactions, in contrast to the leading order consisting of two-body interactions only. This may be important for the study of effects like Kozai resonances in mergers of black holes with binary black holes.

==> Hamiltonians.txt <==
========== Mathematica Source Code for the 2PN Hamiltonians for three compact objects ========

- xTensor notation
- all parts of the Hamiltonian have to be added together
- spin is an antisymmetric tensor of second rank here
- s123 = r12[] + r23[] + r13[]

========== Spin-Orbit ==========

H2PNSO2partG = 
  G (1/r12[]^2 ((3/4*Scalar[p2[i1] p2[-i1]]/(m1 m2) - 
           3/2*Scalar[n12[i1] p2[-i1]]^2/(m1 m2) - 
           5/8*(m2 Scalar[p1[i1] p1[-i1]])/m1^3 - 
           3/4*Scalar[p1[i1] p2[-i1]]/m1^2 - 
           3/4*(Scalar[n12[i1] p1[-i1]] Scalar[n12[i1] p2[-i1]])/
            m1^2) Scalar[
          n12[i1] p1[i2] S1[-i1, -i2]] + (Scalar[p1[i1] p2[-i1]]/(
           m1 m2) + 
           3*(Scalar[n12[i1] p1[-i1]] Scalar[n12[i1] p2[-i1]])/(
            m1 m2)) Scalar[
          n12[i1] p2[i2] S1[-i1, -i2]] + (3/4*Scalar[n12[i1] p1[-i1]]/
            m1^2 - 2 Scalar[n12[i1] p2[-i1]]/(m1 m2)) Scalar[
          p1[i1] p2[i2] S1[-i1, -i2]]
        - (3/4*Scalar[p1[i1] p1[-i1]]/(m1 m2) - 
           3/2*Scalar[n12[i1] p1[-i1]]^2/(m1 m2) - 
           5/8*(m1 Scalar[p2[i1] p2[-i1]])/m2^3 - 
           3/4*Scalar[p1[i1] p2[-i1]]/m2^2 - 
           3/4*(Scalar[n12[i1] p2[-i1]] Scalar[n12[i1] p1[-i1]])/
            m2^2) Scalar[
          n12[i1] p2[i2] S2[-i1, -i2]] - (Scalar[p1[i1] p2[-i1]]/(
           m1 m2) + 
           3*(Scalar[n12[i1] p1[-i1]] Scalar[n12[i1] p2[-i1]])/(
            m1 m2)) Scalar[
          n12[i1] p1[i2] S2[-i1, -i2]] + (3/4*Scalar[n12[i1] p2[-i1]]/
            m2^2 - 2 Scalar[n12[i1] p1[-i1]]/(m1 m2)) Scalar[
          p1[i1] p2[i2] S2[-i1, -i2]])
     + 1/r13[]^2 ((3/4*Scalar[p3[i1] p3[-i1]]/(m1 m3) - 
           3/2*Scalar[n13[i1] p3[-i1]]^2/(m1 m3) - 
           5/8*(m3 Scalar[p1[i1] p1[-i1]])/m1^3 - 
           3/4*Scalar[p1[i1] p3[-i1]]/m1^2 - 
           3/4*(Scalar[n13[i1] p1[-i1]] Scalar[n13[i1] p3[-i1]])/
            m1^2) Scalar[
          n13[i1] p1[i2] S1[-i1, -i2]] + (Scalar[p1[i1] p3[-i1]]/(
           m1 m3) + 
           3*(Scalar[n13[i1] p1[-i1]] Scalar[n13[i1] p3[-i1]])/(
            m1 m3)) Scalar[
          n13[i1] p3[i2] S1[-i1, -i2]] + (3/4*Scalar[n13[i1] p1[-i1]]/
            m1^2 - 2 Scalar[n13[i1] p3[-i1]]/(m1 m3)) Scalar[
          p1[i1] p3[i2] S1[-i1, -i2]]
        - (3/4*Scalar[p1[i1] p1[-i1]]/(m1 m3) - 
           3/2*Scalar[n13[i1] p1[-i1]]^2/(m1 m3) - 
           5/8*(m1 Scalar[p3[i1] p3[-i1]])/m3^3 - 
           3/4*Scalar[p1[i1] p3[-i1]]/m3^2 - 
           3/4*(Scalar[n13[i1] p3[-i1]] Scalar[n13[i1] p1[-i1]])/
            m3^2) Scalar[
          n13[i1] p3[i2] S3[-i1, -i2]] - (Scalar[p1[i1] p3[-i1]]/(
           m1 m3) + 
           3*(Scalar[n13[i1] p1[-i1]] Scalar[n13[i1] p3[-i1]])/(
            m1 m3)) Scalar[
          n13[i1] p1[i2] S3[-i1, -i2]] + (3/4*Scalar[n13[i1] p3[-i1]]/
            m3^2 - 2 Scalar[n13[i1] p1[-i1]]/(m1 m3)) Scalar[
          p1[i1] p3[i2] S3[-i1, -i2]])
     +
     1/r23[]^2 ((3/4*Scalar[p3[i1] p3[-i1]]/(m2 m3) - 
           3/2*Scalar[n23[i1] p3[-i1]]^2/(m2 m3) - 
           5/8*(m3 Scalar[p2[i1] p2[-i1]])/m2^3 - 
           3/4*Scalar[p2[i1] p3[-i1]]/m2^2 - 
           3/4*(Scalar[n23[i1] p2[-i1]] Scalar[n23[i1] p3[-i1]])/
            m2^2) Scalar[
          n23[i1] p2[i2] S2[-i1, -i2]] + (Scalar[p2[i1] p3[-i1]]/(
           m2 m3) + 
           3*(Scalar[n23[i1] p2[-i1]] Scalar[n23[i1] p3[-i1]])/(
            m2 m3)) Scalar[
          n23[i1] p3[i2] S2[-i1, -i2]] + (3/4*Scalar[n23[i1] p2[-i1]]/
            m2^2 - 2 Scalar[n23[i1] p3[-i1]]/(m2 m3)) Scalar[
          p2[i1] p3[i2] S2[-i1, -i2]]
        - (3/4*Scalar[p2[i1] p2[-i1]]/(m2 m3) - 
           3/2*Scalar[n23[i1] p2[-i1]]^2/(m2 m3) - 
           5/8*(m2 Scalar[p3[i1] p3[-i1]])/m3^3 - 
           3/4*Scalar[p2[i1] p3[-i1]]/m3^2 - 
           3/4*(Scalar[n23[i1] p3[-i1]] Scalar[n23[i1] p2[-i1]])/
            m3^2) Scalar[n23[i1] p3[i2] S3[-i1, -i2]] - (Scalar[p2[i1] p3[-i1]]/(
           m2 m3) + 
           3*(Scalar[n23[i1] p2[-i1]] Scalar[n23[i1] p3[-i1]])/(
            m2 m3)) Scalar[
          n23[i1] p2[i2] S3[-i1, -i2]] + (3/4*Scalar[n23[i1] p3[-i1]]/
            m3^2 - 2 Scalar[n23[i1] p2[-i1]]/(m2 m3)) Scalar[
          p2[i1] p3[i2] S3[-i1, -i2]])
    );


H2PNSO2partG2 = (G^2/r12[]^3 (-(11/2 m2 + 5 m2^2/m1) Scalar[
         n12[i1] p1[i2] S1[-i1, -i2]] + (6 m1 + 15/2 m2) Scalar[
         n12[i1] p2[i2] S1[-i1, -i2]]) + 
    G^2/r12[]^3 ((11/2 m1 + 5 m1^2/m2) Scalar[
         n12[i1] p2[i2] S2[-i1, -i2]] - (6 m2 + 15/2 m1) Scalar[
         n12[i1] p1[i2] S2[-i1, -i2]]) + 
    G^2/r13[]^3 (-(11/2 m3 + 5 m3^2/m1) Scalar[
         n13[i1] p1[i2] S1[-i1, -i2]] + (6 m1 + 15/2 m3) Scalar[
         n13[i1] p3[i2] S1[-i1, -i2]]) + 
    G^2/r13[]^3 ((11/2 m1 + 5 m1^2/m3) Scalar[
         n13[i1] p3[i2] S3[-i1, -i2]] - (6 m3 + 15/2 m1) Scalar[
         n13[i1] p1[i2] S3[-i1, -i2]]) + 
    G^2/r23[]^3 (-(11/2 m3 + 5 m3^2/m2) Scalar[
         n23[i1] p2[i2] S2[-i1, -i2]] + (6 m2 + 15/2 m3) Scalar[
         n23[i1] p3[i2] S2[-i1, -i2]]) + 
    G^2/r23[]^3 ((11/2 m2 + 5 m2^2/m3) Scalar[
         n23[i1] p3[i2] S3[-i1, -i2]] - (6 m3 + 15/2 m2) Scalar[
         n23[i1] p2[i2] S3[-i1, -i2]]));

H2PNSO3partdeltaG2 = -G^2 ((m2 m3)/
      m1 (5 Scalar[n13[i1] p1[i2] S1[-i1, -i2]]/(r12[] r13[]^2) + 
        Scalar[n12[i1] p1[i2] S1[-i1, -i2]]/(r12[]^2 r23[]))
     + (m3 m2)/
      m1 (5 Scalar[n12[i1] p1[i2] S1[-i1, -i2]]/(r13[] r12[]^2) + 
        Scalar[n13[i1] p1[i2] S1[-i1, -i2]]/(r13[]^2 r23[]))
     + (m1 m3)/
      m2 (5 Scalar[n23[i1] p2[i2] S2[-i1, -i2]]/(r12[] r23[]^2) - 
        Scalar[n12[i1] p2[i2] S2[-i1, -i2]]/(r12[]^2 r13[]))
     + (m3 m1)/
      m2 (-5 Scalar[n12[i1] p2[i2] S2[-i1, -i2]]/(r23[] r12[]^2) + 
        Scalar[n23[i1] p2[i2] S2[-i1, -i2]]/(r23[]^2 r13[]))
     + (m1 m2)/
      m3 (-5 Scalar[n23[i1] p3[i2] S3[-i1, -i2]]/(r13[] r23[]^2) - 
        Scalar[n13[i1] p3[i2] S3[-i1, -i2]]/(r13[]^2 r12[]))
     + (m2 m1)/
      m3 (-5 Scalar[n13[i1] p3[i2] S3[-i1, -i2]]/(r23[] r13[]^2) - 
        Scalar[n23[i1] p3[i2] S3[-i1, -i2]]/(r23[]^2 r12[]))
    );

(* the following part is a combination of TT-part,SO and matter,SO *)

H2PNSO3partG2 = G^2*
 (
  (m2*m3*((((r12[]*((3*r13[])/r23[]^3 + 8/r23[]^2) + 
          (2 - r13[]^3/r23[]^3 - (2*r13[]^2)/r23[]^2 + r13[]/r23[])/r12[] + 
          (4*r12[]^2)/r23[]^3 - (2*r13[]^2)/r23[]^3 - (2*r13[])/r23[]^2 + 4/r23[])*
         Scalar[n12[i]*p1[-i]] + (r13[]*((-3*r12[])/r23[]^3 - 8/r23[]^2) + 
          (-2 + r12[]^3/r23[]^3 + (2*r12[]^2)/r23[]^2 - r12[]/r23[])/r13[] + 
          (2*r12[]^2)/r23[]^3 - (4*r13[]^2)/r23[]^3 + (2*r12[])/r23[]^2 - 4/r23[])*
         Scalar[n13[i]*p1[-i]])*Scalar[n12[i]*n13[i1]*S1[-i, -i1]])/s123^2 + 
     ((r12[]*(-1/(4*r23[]^3) - 3/(2*r13[]*r23[]^2)) + 
         (1/(2*r13[]) + r13[]^2/(4*r23[]^3) - 3/(4*r23[]))/r12[] - 
         (3*r12[]^2)/(2*r13[]*r23[]^3) + (5*r13[])/(4*r23[]^3) + 5/(4*r23[]^2) + 
         2/(r13[]*r23[]) + (-1/4 + r13[]^3/(4*r23[]^3) + r13[]^2/(4*r23[]^2) - 
           (3*r13[])/(4*r23[]) + r23[]/(2*r13[]))/r12[]^2)*
        Scalar[n12[i]*p1[i1]*S1[-i, -i1]] + 
       (r13[]*(-1/(4*r23[]^3) - 3/(2*r12[]*r23[]^2)) + 
         (1/(2*r12[]) + r12[]^2/(4*r23[]^3) - 3/(4*r23[]))/r13[] + 
         (5*r12[])/(4*r23[]^3) - (3*r13[]^2)/(2*r12[]*r23[]^3) + 5/(4*r23[]^2) + 
         2/(r12[]*r23[]) + (-1/4 + r12[]^3/(4*r23[]^3) + r12[]^2/(4*r23[]^2) - 
           (3*r12[])/(4*r23[]) + r23[]/(2*r12[]))/r13[]^2)*
        Scalar[n13[i]*p1[i1]*S1[-i, -i1]])/s123))/m1 + 
  m3*((((-2/r13[] + r12[]*(-r13[]^(-2) - (2*r13[])/r23[]^3 - 4/r23[]^2) + 
          r12[]^3*(2/(r13[]*r23[]^3) + 2/(r13[]^2*r23[]^2)) + 
          r12[]^2*(-r23[]^(-3) + 2/(r13[]*r23[]^2) + 1/(r13[]^2*r23[])) + 
          r12[]^4/(r13[]^2*r23[]^3) + 12/r23[] - (2*r23[])/r13[]^2 + 
          (5 + (6*r13[])/r23[] - (2*r23[])/r13[] - r23[]^2/r13[]^2)/r12[])*
         Scalar[n12[i]*p2[-i]] + (r13[]*(r12[]/r23[]^3 + 4/r23[]^2) + 
          (8 - r12[]^3/r23[]^3 - (2*r12[]^2)/r23[]^2 + (7*r12[])/r23[])/r13[] - 
          (2*r12[]^2)/r23[]^3 + (2*r13[]^2)/r23[]^3 - (2*r12[])/r23[]^2 + 16/r23[])*
         Scalar[n13[i]*p2[-i]])*Scalar[n12[i]*n13[i1]*S1[-i, -i1]] + 
      ((12/r13[] + r12[]^3*(2/(r13[]^2*r23[]^2) + 2/(r13[]^3*r23[])) + 
          r12[]^2*(-r13[]^(-3) + 1/(r13[]*r23[]^2) + 2/(r13[]^2*r23[])) + 
          r12[]^4/(r13[]^3*r23[]^2) - (2*r13[])/r23[]^2 - 2/r23[] + 
          r12[]*(-4/r13[]^2 - r23[]^(-2) - (2*r23[])/r13[]^3) + 
          (5 - r13[]^2/r23[]^2 - (2*r13[])/r23[] + (6*r23[])/r13[])/r12[])*
         Scalar[n12[i]*p1[-i]] + (-16/r13[] + r12[]^2*(2/r13[]^3 + 
            2/(r13[]^2*r23[])) - 8/r23[] + r12[]^3/(r13[]^3*r23[]) - 
          (4*r23[])/r13[]^2 - (2*r23[]^2)/r13[]^3 + 
          r12[]*(2/r13[]^2 - 7/(r13[]*r23[]) - r23[]/r13[]^3))*Scalar[n23[i]*p1[-i]])*
       Scalar[n12[i]*n23[i1]*S2[-i, -i1]])/s123^2 + 
    (((4/r13[] + 4/r23[])/r12[] - 8/(r13[]*r23[]) + 
        (8 + (4*r13[])/r23[] + (4*r23[])/r13[])/r12[]^2)*
       Scalar[n12[i]*p2[i1]*S1[-i, -i1]] + ((-3*r12[])/(r13[]^2*r23[]) - 
        3/(r13[]*r23[]) + (3/r13[] + 6/r23[] + (3*r23[])/r13[]^2)/r12[])*
       Scalar[n13[i]*p2[i1]*S1[-i, -i1]] + ((-4/r13[] - 4/r23[])/r12[] + 
        8/(r13[]*r23[]) + (-8 - (4*r13[])/r23[] - (4*r23[])/r13[])/r12[]^2)*
       Scalar[n12[i]*p1[i1]*S2[-i, -i1]] + 
      ((6/r13[] + (3*r13[])/r23[]^2 + 3/r23[])/r12[] - (3*r12[])/(r13[]*r23[]^2) - 
        3/(r13[]*r23[]))*Scalar[n23[i]*p1[i1]*S2[-i, -i1]])/s123) + 
  m2*
   ((((r12[]*(-(r13[]/r23[]^3) - 4/r23[]^2) + (-8 + r13[]^3/r23[]^3 + 
            (2*r13[]^2)/r23[]^2 - (7*r13[])/r23[])/r12[] - (2*r12[]^2)/r23[]^3 + 
          (2*r13[]^2)/r23[]^3 + (2*r13[])/r23[]^2 - 16/r23[])*Scalar[n12[i]*p3[-i]] + 
        (-5/r13[] + r12[]*((2*r13[])/r23[]^3 - 6/(r13[]*r23[])) + r13[]^2/r23[]^3 + 
          (4*r13[])/r23[]^2 - 12/r23[] + (2 - (2*r13[]^3)/r23[]^3 - 
            (2*r13[]^2)/r23[]^2 + (2*r23[])/r13[])/r12[] + 
          (r13[] - r13[]^4/r23[]^3 - (2*r13[]^3)/r23[]^2 - r13[]^2/r23[] + 2*r23[] + 
            r23[]^2/r13[])/r12[]^2)*Scalar[n13[i]*p3[-i]])*
       Scalar[n12[i]*n13[i1]*S1[-i, -i1]] + 
      ((-5/r13[] + r12[]*(2/r23[]^2 + 2/(r13[]*r23[])) + 
          (4*r13[] - (2*r13[]^3)/r23[]^2 - (2*r13[]^2)/r23[])/r12[]^2 + 
          r12[]^2/(r13[]*r23[]^2) + r13[]/r23[]^2 + 2/r23[] + 
          (-12 - r13[]^2/r23[]^2 - (6*r23[])/r13[])/r12[] + 
          (r13[]^2 - r13[]^4/r23[]^2 - (2*r13[]^3)/r23[] + 2*r13[]*r23[])/r12[]^3)*
         Scalar[n13[i]*p1[-i]] + ((-16 - (7*r13[])/r23[])/r12[] + 
          (2*r13[] + (2*r13[]^2)/r23[] - 4*r23[])/r12[]^2 - 8/r23[] + 
          (2*r13[]^2 + r13[]^3/r23[] - r13[]*r23[] - 2*r23[]^2)/r12[]^3)*
         Scalar[n23[i]*p1[-i]])*Scalar[n13[i]*n23[i1]*S3[-i, -i1]])/s123^2 + 
    (((3/r13[] - 3/r23[])/r12[] + 6/(r13[]*r23[]) + 
        ((-3*r13[])/r23[] + (3*r23[])/r13[])/r12[]^2)*
       Scalar[n12[i]*p3[i1]*S1[-i, -i1]] + ((4/r12[] + 4/r23[])/r13[] - 
        8/(r12[]*r23[]) + (8 + (4*r12[])/r23[] + (4*r23[])/r12[])/r13[]^2)*
       Scalar[n13[i]*p3[i1]*S1[-i, -i1]] + ((-4/r12[] - 4/r23[])/r13[] + 
        8/(r12[]*r23[]) + (-8 - (4*r12[])/r23[] - (4*r23[])/r12[])/r13[]^2)*
       Scalar[n13[i]*p1[i1]*S3[-i, -i1]] + 
      ((-6/r13[] + (3*r13[])/r23[]^2 + 3/r23[])/r12[] - (3*r12[])/(r13[]*r23[]^2) - 
        3/(r13[]*r23[]))*Scalar[n23[i]*p1[i1]*S3[-i, -i1]])/s123) + 
  m1*
   ((m3*(((((4*r12[]^2)/r13[]^3 + 4/r13[] - (2*r23[])/r13[]^2 - (2*r23[]^2)/r13[]^3 + \
r12[]*(8/r13[]^2 + (3*r23[])/r13[]^3) + (2 + r23[]/r13[] - (2*r23[]^2)/r13[]^2 - 
              r23[]^3/r13[]^3)/r12[])*Scalar[n12[i]*p2[-i]] + 
          (4/r13[] + r12[]^2*(-2/r13[]^3 - 2/(r13[]^2*r23[])) + 2/r23[] - 
            r12[]^3/(r13[]^3*r23[]) + (8*r23[])/r13[]^2 + (4*r23[]^2)/r13[]^3 + 
            r12[]*(-2/r13[]^2 + 1/(r13[]*r23[]) + (3*r23[])/r13[]^3))*
           Scalar[n23[i]*p2[-i]])*Scalar[n12[i]*n23[i1]*S2[-i, -i1]])/s123^2 + 
       ((-5/(4*r13[]^2) + r12[]*(1/(4*r13[]^3) + 3/(2*r13[]^2*r23[])) + 
           (3*r12[]^2)/(2*r13[]^3*r23[]) - 2/(r13[]*r23[]) - (5*r23[])/(4*r13[]^3) + 
           (3/(4*r13[]) - 1/(2*r23[]) - r23[]^2/(4*r13[]^3))/r12[] + 
           (1/4 - r13[]/(2*r23[]) + (3*r23[])/(4*r13[]) - r23[]^2/(4*r13[]^2) - 
             r23[]^3/(4*r13[]^3))/r12[]^2)*Scalar[n12[i]*p2[i1]*S2[-i, -i1]] + 
         (5/(4*r13[]^2) + r12[]*(5/(4*r13[]^3) - 3/(4*r13[]*r23[]^2)) + 
           r12[]^2*(1/(4*r13[]^2*r23[]^2) + 1/(4*r13[]^3*r23[])) - 1/(4*r23[]^2) + 
           r12[]^3/(4*r13[]^3*r23[]^2) - 3/(4*r13[]*r23[]) - r23[]/(4*r13[]^3) + 
           (2/r13[] + r13[]/(2*r23[]^2) + 1/(2*r23[]) - (3*r23[])/(2*r13[]^2) - 
             (3*r23[]^2)/(2*r13[]^3))/r12[])*Scalar[n23[i]*p2[i1]*S2[-i, -i1]])/
        s123))/m2 + 
    ((((-2*r12[]^2)/r13[]^3 - 16/r13[] + (2*r23[])/r13[]^2 + (2*r23[]^2)/r13[]^3 + 
          r12[]*(-4/r13[]^2 - r23[]/r13[]^3) + (-8 - (7*r23[])/r13[] + 
            (2*r23[]^2)/r13[]^2 + r23[]^3/r13[]^3)/r12[])*Scalar[n12[i]*p3[-i]] + 
        (12/r13[] + 5/r23[] - (4*r23[])/r13[]^2 - r23[]^2/r13[]^3 + 
          r12[]*(6/(r13[]*r23[]) - (2*r23[])/r13[]^3) + 
          (-2 - (2*r13[])/r23[] + (2*r23[]^2)/r13[]^2 + (2*r23[]^3)/r13[]^3)/r12[] + 
          (-2*r13[] - r13[]^2/r23[] - r23[] + r23[]^2/r13[] + (2*r23[]^3)/r13[]^2 + 
            r23[]^4/r13[]^3)/r12[]^2)*Scalar[n23[i]*p3[-i]])*
       Scalar[n12[i]*n23[i1]*S2[-i, -i1]] + 
      ((8/r13[] + (16 + (7*r23[])/r13[])/r12[] + (4*r13[] - 2*r23[] - 
            (2*r23[]^2)/r13[])/r12[]^2 + (2*r13[]^2 + r13[]*r23[] - 2*r23[]^2 - 
            r23[]^3/r13[])/r12[]^3)*Scalar[n13[i]*p2[-i]] + 
        (-2/r13[] + r12[]*(-2/r13[]^2 - 2/(r13[]*r23[])) + 5/r23[] - 
          r12[]^2/(r13[]^2*r23[]) - r23[]/r13[]^2 + (12 + (6*r13[])/r23[] + 
            r23[]^2/r13[]^2)/r12[] + (-4*r23[] + (2*r23[]^2)/r13[] + 
            (2*r23[]^3)/r13[]^2)/r12[]^2 + (-2*r13[]*r23[] - r23[]^2 + 
            (2*r23[]^3)/r13[] + r23[]^4/r13[]^2)/r12[]^3)*Scalar[n23[i]*p2[-i]])*
       Scalar[n13[i]*n23[i1]*S3[-i, -i1]])/s123^2 + 
    (((3/r13[] - 3/r23[])/r12[] - 6/(r13[]*r23[]) + 
        ((-3*r13[])/r23[] + (3*r23[])/r13[])/r12[]^2)*
       Scalar[n12[i]*p3[i1]*S2[-i, -i1]] + 
      ((-8/r13[] + (4*r13[])/r23[]^2 + 4/r23[])/r12[] + 8/r23[]^2 + 
        (4*r12[])/(r13[]*r23[]^2) + 4/(r13[]*r23[]))*
       Scalar[n23[i]*p3[i1]*S2[-i, -i1]] + ((-3*r12[])/(r13[]^2*r23[]) - 
        3/(r13[]*r23[]) + (3/r13[] - 6/r23[] + (3*r23[])/r13[]^2)/r12[])*
       Scalar[n13[i]*p2[i1]*S3[-i, -i1]] + 
      ((8/r13[] - (4*r13[])/r23[]^2 - 4/r23[])/r12[] - 8/r23[]^2 - 
        (4*r12[])/(r13[]*r23[]^2) - 4/(r13[]*r23[]))*
       Scalar[n23[i]*p2[i1]*S3[-i, -i1]])/s123 + 
    (m2*((((-2/r13[] + (-4 - r23[]/r13[])/r12[] + (-8*r13[] + 2*r23[] + 
              (2*r23[]^2)/r13[])/r12[]^2 + (-4*r13[]^2 - 3*r13[]*r23[] + 2*r23[]^2 + 
              r23[]^3/r13[])/r12[]^3)*Scalar[n13[i]*p3[-i]] + 
          ((4 + r13[]/r23[])/r12[] + 2/r23[] + (-2*r13[] - (2*r13[]^2)/r23[] + 
              8*r23[])/r12[]^2 + (-2*r13[]^2 - r13[]^3/r23[] + 3*r13[]*r23[] + 
              4*r23[]^2)/r12[]^3)*Scalar[n23[i]*p3[-i]])*
         Scalar[n13[i]*n23[i1]*S3[-i, -i1]])/s123^2 + 
       ((1/(4*r13[]^2) - r12[]/(2*r13[]^2*r23[]) - 1/(2*r13[]*r23[]) + 
           (3/(4*r13[]) - 2/r23[] + (3*r23[])/(4*r13[]^2))/r12[] + 
           (-5/4 + (3*r13[])/(2*r23[]) - r23[]^2/(4*r13[]^2))/r12[]^2 + 
           (r13[]/4 + (3*r13[]^2)/(2*r23[]) - (5*r23[])/4 - r23[]^2/(4*r13[]) - 
             r23[]^3/(4*r13[]^2))/r12[]^3)*Scalar[n13[i]*p3[i1]*S3[-i, -i1]] + 
         ((-2/r13[] + (3*r13[])/(4*r23[]^2) + 3/(4*r23[]))/r12[] + 1/(4*r23[]^2) - 
           r12[]/(2*r13[]*r23[]^2) - 1/(2*r13[]*r23[]) + 
           (-5/4 - r13[]^2/(4*r23[]^2) + (3*r23[])/(2*r13[]))/r12[]^2 + 
           ((-5*r13[])/4 - r13[]^3/(4*r23[]^2) - r13[]^2/(4*r23[]) + r23[]/4 + 
             (3*r23[]^2)/(2*r13[]))/r12[]^3)*Scalar[n23[i]*p3[i1]*S3[-i, -i1]])/
        s123))/m3))

===== Spin(a)-Spin(b) ======

H2PNSaSb2partG = G*((((-3*Scalar[n12[i]*p1[i1]*S1[-i, -i1]]*Scalar[n12[i]*p1[i1]*S2[-i, -i1]])/2 + 
      (3*Scalar[n12[i]*p1[-i]]*Scalar[n12[i]*p1[i1]*S1[-i1, i2]*S2[-i, -i2]])/2)/
     m1^2 + ((-3*Scalar[n12[i]*p2[i1]*S1[-i, -i1]]*Scalar[n12[i]*p2[i1]*S2[-i, -i1]])/
       2 + (3*Scalar[n12[i]*p2[-i]]*Scalar[n12[i]*p2[i1]*S1[-i, i2]*S2[-i1, -i2]])/2)/
     m2^2 + (3*Scalar[n12[i]*p2[i1]*S1[-i, -i1]]*Scalar[n12[i]*p1[i1]*S2[-i, -i1]] + 
      (3*Scalar[n12[i]*p1[i1]*S1[-i, -i1]]*Scalar[n12[i]*p2[i1]*S2[-i, -i1]])/4 - 
      (Scalar[p1[i]*p2[-i]]*Scalar[S1[i, i1]*S2[-i, -i1]])/2 - 
      Scalar[p1[i]*p2[i1]*S1[-i1, i2]*S2[-i, -i2]]/2 + 
      (3*Scalar[p1[i]*p2[-i]]*Scalar[n12[i]*n12[i1]*S1[-i, i2]*S2[-i1, -i2]])/2 + 
      Scalar[n12[i]*p2[-i]]*((-3*Scalar[n12[i]*p1[i1]*S1[-i1, i2]*S2[-i, -i2]])/2 - 
        (3*Scalar[n12[i]*p1[i1]*S1[-i, i2]*S2[-i1, -i2]])/2) + 
      Scalar[n12[i]*p1[-i]]*((-3*Scalar[n12[i]*p2[i1]*S1[-i1, i2]*S2[-i, -i2]])/2 + 
        Scalar[n12[i]*p2[-i]]*((-3*Scalar[S1[i, i1]*S2[-i, -i1]])/2 + 
          (15*Scalar[n12[i]*n12[i1]*S1[-i, i2]*S2[-i1, -i2]])/2) - 
        (3*Scalar[n12[i]*p2[i1]*S1[-i, i2]*S2[-i1, -i2]])/2) + 
      Scalar[p1[i]*p2[i1]*S1[-i, i2]*S2[-i1, -i2]]/4)/(m1*m2))/r12[]^3 + 
  (((-3*Scalar[n13[i]*p1[i1]*S1[-i, -i1]]*Scalar[n13[i]*p1[i1]*S3[-i, -i1]])/2 + 
      (3*Scalar[n13[i]*p1[-i]]*Scalar[n13[i]*p1[i1]*S1[-i1, i2]*S3[-i, -i2]])/2)/
     m1^2 + ((-3*Scalar[n13[i]*p3[i1]*S1[-i, -i1]]*Scalar[n13[i]*p3[i1]*S3[-i, -i1]])/
       2 + (3*Scalar[n13[i]*p3[-i]]*Scalar[n13[i]*p3[i1]*S1[-i, i2]*S3[-i1, -i2]])/2)/
     m3^2 + (3*Scalar[n13[i]*p3[i1]*S1[-i, -i1]]*Scalar[n13[i]*p1[i1]*S3[-i, -i1]] + 
      (3*Scalar[n13[i]*p1[i1]*S1[-i, -i1]]*Scalar[n13[i]*p3[i1]*S3[-i, -i1]])/4 - 
      (Scalar[p1[i]*p3[-i]]*Scalar[S1[i, i1]*S3[-i, -i1]])/2 - 
      Scalar[p1[i]*p3[i1]*S1[-i1, i2]*S3[-i, -i2]]/2 + 
      (3*Scalar[p1[i]*p3[-i]]*Scalar[n13[i]*n13[i1]*S1[-i, i2]*S3[-i1, -i2]])/2 + 
      Scalar[n13[i]*p3[-i]]*((-3*Scalar[n13[i]*p1[i1]*S1[-i1, i2]*S3[-i, -i2]])/2 - 
        (3*Scalar[n13[i]*p1[i1]*S1[-i, i2]*S3[-i1, -i2]])/2) + 
      Scalar[n13[i]*p1[-i]]*((-3*Scalar[n13[i]*p3[i1]*S1[-i1, i2]*S3[-i, -i2]])/2 + 
        Scalar[n13[i]*p3[-i]]*((-3*Scalar[S1[i, i1]*S3[-i, -i1]])/2 + 
          (15*Scalar[n13[i]*n13[i1]*S1[-i, i2]*S3[-i1, -i2]])/2) - 
        (3*Scalar[n13[i]*p3[i1]*S1[-i, i2]*S3[-i1, -i2]])/2) + 
      Scalar[p1[i]*p3[i1]*S1[-i, i2]*S3[-i1, -i2]]/4)/(m1*m3))/r13[]^3 + 
  (((-3*Scalar[n23[i]*p2[i1]*S2[-i, -i1]]*Scalar[n23[i]*p2[i1]*S3[-i, -i1]])/2 + 
      (3*Scalar[n23[i]*p2[-i]]*Scalar[n23[i]*p2[i1]*S2[-i1, i2]*S3[-i, -i2]])/2)/
     m2^2 + ((-3*Scalar[n23[i]*p3[i1]*S2[-i, -i1]]*Scalar[n23[i]*p3[i1]*S3[-i, -i1]])/
       2 + (3*Scalar[n23[i]*p3[-i]]*Scalar[n23[i]*p3[i1]*S2[-i, i2]*S3[-i1, -i2]])/2)/
     m3^2 + (3*Scalar[n23[i]*p3[i1]*S2[-i, -i1]]*Scalar[n23[i]*p2[i1]*S3[-i, -i1]] + 
      (3*Scalar[n23[i]*p2[i1]*S2[-i, -i1]]*Scalar[n23[i]*p3[i1]*S3[-i, -i1]])/4 - 
      (Scalar[p2[i]*p3[-i]]*Scalar[S2[i, i1]*S3[-i, -i1]])/2 - 
      Scalar[p2[i]*p3[i1]*S2[-i1, i2]*S3[-i, -i2]]/2 + 
      (3*Scalar[p2[i]*p3[-i]]*Scalar[n23[i]*n23[i1]*S2[-i, i2]*S3[-i1, -i2]])/2 + 
      Scalar[n23[i]*p3[-i]]*((-3*Scalar[n23[i]*p2[i1]*S2[-i1, i2]*S3[-i, -i2]])/2 - 
        (3*Scalar[n23[i]*p2[i1]*S2[-i, i2]*S3[-i1, -i2]])/2) + 
      Scalar[n23[i]*p2[-i]]*((-3*Scalar[n23[i]*p3[i1]*S2[-i1, i2]*S3[-i, -i2]])/2 + 
        Scalar[n23[i]*p3[-i]]*((-3*Scalar[S2[i, i1]*S3[-i, -i1]])/2 + 
          (15*Scalar[n23[i]*n23[i1]*S2[-i, i2]*S3[-i1, -i2]])/2) - 
        (3*Scalar[n23[i]*p3[i1]*S2[-i, i2]*S3[-i1, -i2]])/2) + 
      Scalar[p2[i]*p3[i1]*S2[-i, i2]*S3[-i1, -i2]]/4)/(m2*m3))/r23[]^3);

H2PNSaSb2partG2 = G^2*((-3*(m1 + m2)*Scalar[S1[i, i1]*S2[-i, -i1]] + 
    12*(m1 + m2)*Scalar[n12[i]*n12[i1]*S1[-i, i2]*S2[-i1, -i2]])/r12[]^4 + 
  (-3*(m1 + m3)*Scalar[S1[i, i1]*S3[-i, -i1]] + 
    12*(m1 + m3)*Scalar[n13[i]*n13[i1]*S1[-i, i2]*S3[-i1, -i2]])/r13[]^4 + 
  (-3*(m2 + m3)*Scalar[S2[i, i1]*S3[-i, -i1]] + 
    12*(m2 + m3)*Scalar[n23[i]*n23[i1]*S2[-i, i2]*S3[-i1, -i2]])/r23[]^4);

H2PNSaSb3partG2 = (G^2*(m3*(((8/r13[] + 8/r23[])/r12[] + 4/(r13[]*r23[]) + 
       (8 + (8*r13[])/r23[] + (8*r23[])/r13[])/r12[]^2 + 
       (8*r13[] + (4*r13[]^2)/r23[] + 8*r23[] + (4*r23[]^2)/r13[])/r12[]^3)*
      Scalar[n13[i]*n23[i1]*S1[-i, -i1]]*Scalar[n13[i]*n23[i1]*S2[-i, -i1]] + 
     ((2/r13[] + 2/r23[])/r12[] + 4/(r13[]*r23[]) + 
       (-8 - (4*r13[])/r23[] - (4*r23[])/r13[])/r12[]^2 + 
       (-6*r13[] - (2*r13[]^2)/r23[] - 6*r23[] - (2*r23[]^2)/r13[])/r12[]^3)*
      Scalar[S1[i, i1]*S2[-i, -i1]] + (8/r12[]^2 + (-2*r13[] - 2*r23[])/r12[]^3 + 
       (-12*r13[]^2 - 24*r13[]*r23[] - 12*r23[]^2)/r12[]^4 + 
       (-6*r13[]^3 - 18*r13[]^2*r23[] - 18*r13[]*r23[]^2 - 6*r23[]^3)/r12[]^5)*
      Scalar[n13[i]*n23[i1]*S1[-i1, i2]*S2[-i, -i2]] + 
     ((-2/r13[] - 8/r23[])/r12[] - 4/(r13[]*r23[]) + 
       (4 - (8*r13[])/r23[] + (4*r23[])/r13[])/r12[]^2 + 
       (24*r13[]^2 + (12*r13[]^3)/r23[] + 12*r13[]*r23[])/r12[]^4 + 
       (4*r13[] + (2*r13[]^2)/r23[] + 4*r23[] + (2*r23[]^2)/r13[])/r12[]^3 + 
       (18*r13[]^3 + (6*r13[]^4)/r23[] + 18*r13[]^2*r23[] + 6*r13[]*r23[]^2)/r12[]^5)*
      Scalar[n13[i]*n13[i1]*S1[-i, i2]*S2[-i1, -i2]] + 
     (2/r13[]^2 + r12[]*(4/(r13[]*r23[]^2) + 4/(r13[]^2*r23[])) + 2/r23[]^2 + 
       (2*r12[]^2)/(r13[]^2*r23[]^2) + 4/(r13[]*r23[]) + 
       ((-2*r13[])/r23[]^2 - (2*r23[])/r13[]^2)/r12[] + 
       (-12*r13[]^2 - 24*r13[]*r23[] - 12*r23[]^2)/r12[]^4 + 
       (8 - (4*r13[]^2)/r23[]^2 - (4*r13[])/r23[] - (4*r23[])/r13[] - 
         (4*r23[]^2)/r13[]^2)/r12[]^2 + (-6*r13[]^3 - 18*r13[]^2*r23[] - 
         18*r13[]*r23[]^2 - 6*r23[]^3)/r12[]^5 + (-4*r13[] - (2*r13[]^3)/r23[]^2 - 
         (4*r13[]^2)/r23[] - 4*r23[] - (4*r23[]^2)/r13[] - (2*r23[]^3)/r13[]^2)/
        r12[]^3)*Scalar[n13[i]*n23[i1]*S1[-i, i2]*S2[-i1, -i2]] + 
     ((-8/r13[] - 2/r23[])/r12[] - 4/(r13[]*r23[]) + 
       (4 + (4*r13[])/r23[] - (8*r23[])/r13[])/r12[]^2 + 
       (4*r13[] + (2*r13[]^2)/r23[] + 4*r23[] + (2*r23[]^2)/r13[])/r12[]^3 + 
       (12*r13[]*r23[] + 24*r23[]^2 + (12*r23[]^3)/r13[])/r12[]^4 + 
       (6*r13[]^2*r23[] + 18*r13[]*r23[]^2 + 18*r23[]^3 + (6*r23[]^4)/r13[])/r12[]^5)*
      Scalar[n23[i]*n23[i1]*S1[-i, i2]*S2[-i1, -i2]]) + 
   m2*((8/r13[]^2 + r12[]*(8/r13[]^3 + 8/(r13[]^2*r23[])) + 
       (4*r12[]^2)/(r13[]^3*r23[]) + 8/(r13[]*r23[]) + (8*r23[])/r13[]^3 + 
       (8/r13[] + 4/r23[] + (8*r23[])/r13[]^2 + (4*r23[]^2)/r13[]^3)/r12[])*
      Scalar[n12[i]*n23[i1]*S1[-i, -i1]]*Scalar[n12[i]*n23[i1]*S3[-i, -i1]] + 
     (-8/r13[]^2 + r12[]*(-6/r13[]^3 - 4/(r13[]^2*r23[])) - 
       (2*r12[]^2)/(r13[]^3*r23[]) + 2/(r13[]*r23[]) - (6*r23[])/r13[]^3 + 
       (2/r13[] + 4/r23[] - (4*r23[])/r13[]^2 - (2*r23[]^2)/r13[]^3)/r12[])*
      Scalar[S1[i, i1]*S3[-i, -i1]] + ((6*r12[]^3)/r13[]^5 - 8/r13[]^2 + 
       (2*r23[])/r13[]^3 + (12*r23[]^2)/r13[]^4 + (6*r23[]^3)/r13[]^5 + 
       r12[]^2*(12/r13[]^4 + (18*r23[])/r13[]^5) + 
       r12[]*(2/r13[]^3 + (24*r23[])/r13[]^4 + (18*r23[]^2)/r13[]^5))*
      Scalar[n12[i]*n23[i1]*S1[-i1, i2]*S3[-i, -i2]] + 
     (4/r13[]^2 + r12[]^3*(18/r13[]^5 + 12/(r13[]^4*r23[])) + 
       (6*r12[]^4)/(r13[]^5*r23[]) - 8/(r13[]*r23[]) + (4*r23[])/r13[]^3 + 
       r12[]^2*(24/r13[]^4 + 2/(r13[]^3*r23[]) + (18*r23[])/r13[]^5) + 
       r12[]*(4/r13[]^3 - 8/(r13[]^2*r23[]) + (12*r23[])/r13[]^4 + 
         (6*r23[]^2)/r13[]^5) + (-2/r13[] - 4/r23[] + (4*r23[])/r13[]^2 + 
         (2*r23[]^2)/r13[]^3)/r12[])*Scalar[n12[i]*n12[i1]*S1[-i, i2]*S3[-i1, -i2]] + 
     (-8/r13[]^2 + r12[]^3*(6/r13[]^5 + 2/(r13[]^3*r23[]^2)) - 2/r23[]^2 + 
       (4*r23[])/r13[]^3 + (12*r23[]^2)/r13[]^4 + (6*r23[]^3)/r13[]^5 + 
       r12[]^2*(12/r13[]^4 + 4/(r13[]^2*r23[]^2) + 4/(r13[]^3*r23[]) + 
         (18*r23[])/r13[]^5) + r12[]*(4/r13[]^3 + 2/(r13[]*r23[]^2) + 
         4/(r13[]^2*r23[]) + (24*r23[])/r13[]^4 + (18*r23[]^2)/r13[]^5) + 
       ((-4*r13[])/r23[]^2 - 4/r23[] + (4*r23[])/r13[]^2 + (4*r23[]^2)/r13[]^3)/
        r12[] + (-2 - (2*r13[]^2)/r23[]^2 - (4*r13[])/r23[] + (2*r23[])/r13[] + 
         (4*r23[]^2)/r13[]^2 + (2*r23[]^3)/r13[]^3)/r12[]^2)*
      Scalar[n12[i]*n23[i1]*S1[-i, i2]*S3[-i1, -i2]] + 
     (4/r13[]^2 - 2/(r13[]*r23[]) + (4*r23[])/r13[]^3 + (24*r23[]^2)/r13[]^4 + 
       (18*r23[]^3)/r13[]^5 + r12[]^2*(2/(r13[]^3*r23[]) + (6*r23[])/r13[]^5) + 
       r12[]*(4/r13[]^3 + 4/(r13[]^2*r23[]) + (12*r23[])/r13[]^4 + 
         (18*r23[]^2)/r13[]^5) + (-8/r13[] - 4/r23[] - (8*r23[])/r13[]^2 + 
         (2*r23[]^2)/r13[]^3 + (12*r23[]^3)/r13[]^4 + (6*r23[]^4)/r13[]^5)/r12[])*
      Scalar[n23[i]*n23[i1]*S1[-i, i2]*S3[-i1, -i2]]) + 
   m1*((r12[]*(8/r23[]^3 + 8/(r13[]*r23[]^2)) + (4/r13[] + (4*r13[]^2)/r23[]^3 + 
         (8*r13[])/r23[]^2 + 8/r23[])/r12[] + (4*r12[]^2)/(r13[]*r23[]^3) + 
       (8*r13[])/r23[]^3 + 8/r23[]^2 + 8/(r13[]*r23[]))*
      Scalar[n12[i]*n13[i1]*S2[-i, -i1]]*Scalar[n12[i]*n13[i1]*S3[-i, -i1]] + 
     (r12[]*(-6/r23[]^3 - 4/(r13[]*r23[]^2)) + (4/r13[] - (2*r13[]^2)/r23[]^3 - 
         (4*r13[])/r23[]^2 + 2/r23[])/r12[] - (2*r12[]^2)/(r13[]*r23[]^3) - 
       (6*r13[])/r23[]^3 - 8/r23[]^2 + 2/(r13[]*r23[]))*
      Scalar[S2[i, i1]*S3[-i, -i1]] + (r12[]^2*((-18*r13[])/r23[]^5 - 12/r23[]^4) + 
       r12[]*((-18*r13[]^2)/r23[]^5 - (24*r13[])/r23[]^4 - 2/r23[]^3) - 
       (6*r12[]^3)/r23[]^5 - (6*r13[]^3)/r23[]^5 - (12*r13[]^2)/r23[]^4 - 
       (2*r13[])/r23[]^3 + 8/r23[]^2)*Scalar[n12[i]*n13[i1]*S2[-i1, i2]*
        S3[-i, -i2]] + (r12[]^3*(18/r23[]^5 + 12/(r13[]*r23[]^4)) + 
       r12[]^2*((18*r13[])/r23[]^5 + 24/r23[]^4 + 2/(r13[]*r23[]^3)) + 
       r12[]*((6*r13[]^2)/r23[]^5 + (12*r13[])/r23[]^4 + 4/r23[]^3 - 
         8/(r13[]*r23[]^2)) + (-4/r13[] + (2*r13[]^2)/r23[]^3 + (4*r13[])/r23[]^2 - 
         2/r23[])/r12[] + (6*r12[]^4)/(r13[]*r23[]^5) + (4*r13[])/r23[]^3 + 
       4/r23[]^2 - 8/(r13[]*r23[]))*Scalar[n12[i]*n12[i1]*S2[-i, i2]*S3[-i1, -i2]] + 
     (2/r13[]^2 + r12[]^3*(-6/r23[]^5 - 2/(r13[]^2*r23[]^3)) + 
       r12[]^2*((-18*r13[])/r23[]^5 - 12/r23[]^4 - 4/(r13[]*r23[]^3) - 
         4/(r13[]^2*r23[]^2)) + r12[]*((-18*r13[]^2)/r23[]^5 - (24*r13[])/r23[]^4 - 
         4/r23[]^3 - 4/(r13[]*r23[]^2) - 2/(r13[]^2*r23[])) - (6*r13[]^3)/r23[]^5 - 
       (12*r13[]^2)/r23[]^4 - (4*r13[])/r23[]^3 + 8/r23[]^2 + 
       (4/r13[] - (4*r13[]^2)/r23[]^3 - (4*r13[])/r23[]^2 + (4*r23[])/r13[]^2)/
        r12[] + (2 - (2*r13[]^3)/r23[]^3 - (4*r13[]^2)/r23[]^2 - (2*r13[])/r23[] + 
         (4*r23[])/r13[] + (2*r23[]^2)/r13[]^2)/r12[]^2)*
      Scalar[n12[i]*n13[i1]*S2[-i, i2]*S3[-i1, -i2]] + 
     (r12[]^2*((6*r13[])/r23[]^5 + 2/(r13[]*r23[]^3)) + 
       r12[]*((18*r13[]^2)/r23[]^5 + (12*r13[])/r23[]^4 + 4/r23[]^3 + 
         4/(r13[]*r23[]^2)) + (-4/r13[] + (6*r13[]^4)/r23[]^5 + 
         (12*r13[]^3)/r23[]^4 + (2*r13[]^2)/r23[]^3 - (8*r13[])/r23[]^2 - 8/r23[])/
        r12[] + (18*r13[]^3)/r23[]^5 + (24*r13[]^2)/r23[]^4 + (4*r13[])/r23[]^3 + 
       4/r23[]^2 - 2/(r13[]*r23[]))*Scalar[n13[i]*n13[i1]*S2[-i, i2]*S3[-i1, -i2]])))/s123^2;
